AnthroNet: Conditional Generation of Humans via Anthropometrics

We present a novel human body model formulated by an extensive set of anthropocentric measurements, which is capable of generating a wide range of human body shapes and poses. The proposed model enables direct modeling of specific human identities through a deep generative architecture, which can produce humans in any arbitrary pose. It is the first of its kind to have been trained end-to-end using only synthetically generated data, which not only provides highly accurate human mesh representations but also allows for precise anthropometry of the body. Moreover, using a highly diverse animation library, we articulated our synthetic humans' body and hands to maximize the diversity of the learnable priors for model training. Our model was trained on a dataset of $100k$ procedurally-generated posed human meshes and their corresponding anthropometric measurements. Our synthetic data generator can be used to generate millions of unique human identities and poses for non-commercial academic research purposes.

==> tables/table_jacquard.csv <==
Model,Train Dataset,F1,Recall,Precision

\textbf{GraspQN Late Fusion},\textbf{Our (synthetic)},\textbf{0.660 $\pm$ 0.008},\textbf{0.512 $\pm$ 0.004}, \textbf{0.969 $\pm$ 0.015}
GraspQN Late Fusion,Cornell,0.641 $\pm$ 0.018,0.506 $\pm$ 0.022,0.938 $\pm$ 0.029
GR-ConvNet,Cornell,0.58 $\pm$ 0.0011, 0.442 $\pm$ 0.011,0.868 $\pm$ 0.012
GR-ConvNet,Our,0.541 $\pm$ 0.017,0.43 $\pm$ 0.016,0.785 $\pm$ 0.032
GraspQN Late Fusion,Graspnet-1B,0.389 $\pm$ 0.067,0.301 $\pm$ 0.005,0.688 $\pm$ 0.118
GR-ConvNet,Dexnet,0.093  $\pm$ 0.088, 0.054 $\pm$ 0.052, 0.368 $\pm$ 0.32
GR-ConvNet,Graspnet-1B,0.041 $\pm$ 0.020,0.028 $\pm$ 0.015,0.090 $\pm$ 0.032
